It's All in the Timing: Principles of Transient Distraction Illustrated with Vibrotactile Tasks

Vibration is an efficient way of conveying information from a device to its user, and it is increasingly used for wrist or finger-worn devices such as smart rings. Unexpected vibrations or sounds from the environment may disrupt the perception of such information. Although disruptive effects have been systematically explored in vision and audition, they have been less examined in the haptic domain. Here we briefly review the relevant literature from HCI and psychology, distilling principles of when distraction is likely. We then investigate these principles through four experiments, examining how the timing and modality of relatively rare or unexpected stimuli (surprise distractors) affects the detection and recognition of vibrotactile target patterns. At short distractor-target delays (< 350 ms), both auditory and vibrotactile surprise distractors impaired performance. At a longer delay (1050 ms), performance was not affected overall, even being improved with repeated exposure to the vibrotactile distractors. We discuss the importance of our findings in the context of HCI and cognitive psychology, and we provide design guidelines for mitigating the effects of distraction on haptic devices.

==> figures/Figure_notes.txt <==
expe1a-apparatus - Correct. No change needed.
expe1a-confusion - Replaced with corrected version. (% changes < 2)
expe1a-results - Replaced, though numbers all agreed. (Adjusted axis labels slightly.)
expe1b-confusion - Replaced, though numbers all agreed. (Ensured that PDF->PNG conversion consistent across figures.)
expe1b-results - Replaced, though numbers all agreed. (Adjusted axis labels slightly.)

expe2a-apparatus - Replaced with version that has better recordings.
expe2a-confusion - Replaced, though numbers all agreed. Not in original submission.
expe2a-results - Replaced, though numbers all agreed. (Adjusted axis labels slightly.)
expe2b-confusion - Replaced, though numbers all agreed. Not in original submission.
expe2b-results - Replaced, though numbers all agreed. (Adjusted axis labels slightly.)

Replacement figures all at 150 dpi to match size and resolution of existing files.
